Superconducting properties and pseudogap from preformed Cooper pairs in the triclinic (CaFe$_{1-x}$Pt$_x$As)$_{10}$Pt$_3$As$_8$

Using a combination of muon-spin relaxation ($\mu$SR), inelastic neutron scattering (INS) and nuclear magnetic resonance (NMR), we investigated the novel iron-based superconductor with a triclinic crystal structure (CaFe$_{1-x}$Pt$_x$As)$_{10}$Pt$_3$As$_8$ (T$_{\rm c}$ = 13 K), containing platinum-arsenide intermediary layers. The temperature dependence of the superfluid density obtained from the $\mu$SR relaxation-rate measurements indicates the presence of two superconducting gaps, $\Delta_\text{1}\gg\Delta_\text{2}$. According to our INS measurements, commensurate spin fluctuations are centered at the ($\pi$, 0) wave vector, like in most other iron arsenides. Their intensity remains unchanged across T$_\text{c}$, indicating the absence of a spin resonance typical for many Fe-based superconductors. Instead, we observed a peak in the spin-excitation spectrum around $\hslash\omega_0=\,$7 meV at the same wave vector, which persists above T$_{\rm c}$ and is characterized by the ratio $\hslash\omega_0/k_\text{B}T_\text{c}\approx\,$6.2, which is significantly higher than typical values for the magnetic resonant modes in iron pnictides (~4.3). The temperature dependence of magnetic intensity at 7 meV revealed an anomaly around T* = 45 K related to the disappearance of this new mode. A suppression of the spin-lattice relaxation rate, $1/T_1T$, observed by NMR immediately below T* without any notable subsequent anomaly at T$_{\rm c}$, indicates that T* could mark the onset of a pseudogap in (CaFe$_{1-x}$Pt$_x$As)$_{10}$Pt$_3$As$_8$, which is likely associated with the emergence of preformed Cooper pairs.

==> timeline.txt <==
%% LaTeX2e file `timeline.txt'
%% generated by the `filecontents' environment
%% from source `Ca3Co2O6_movie' on 2013/08/04.
%%
:2.0:0
:15:1
:12:2
:7.4:3
:6.0:4
:6.0:5
:6.0:6
:6.0:7
:5.4:8
:3.4:9
:2.4:10
:2.4:11
:1:12
:2.4:11
:2.4:10
:3.4:9
:5.4:8
:6.0:7
:6.0:6
:6.0:5
:6.0:4
:7.4:3
:12:2
:14.6:1
:2.0:0

